Agentic Context Management for Multi-Turn Human-AI Conversations

LLMs degrade in multi-turn conversation partly because of context pollution: the model's own earlier outputs stay in context and anchor later turns, so an early misreading of the user's intent can persist after the user corrects it. Assistant omission (AO), dropping every assistant message, removes this pollution but fails when interaction is referential: later turns refer back to drafts, decisions, and tool-call results that exist only in assistant turns. We propose Agentic Conversation Context Curation (AC3), a training-free method in which a separate analyzer (1) consolidates the task specification from the user's messages alone, (2) audits the assistant's prior outputs against it, and (3) edits the context, either appending the analysis or discarding the assistant side and rebuilding the context from the specification. A second finding: pollution is contagious. An analyzer that sees the assistant's reasoning while extracting the specification can do worse than no intervention, and instructing it to ignore them did not close the gap, so we exclude assistant turns structurally. On Lost in Conversation (replaying difficulty-selected instances), where AO is an oracle by construction, AC3 closes 55-84% of the gap between full context and AO on three of four tasks and exceeds AO on the fourth, and an LLM that faithfully summarizes the history does not reproduce the gain even with more compute. On real WildChat conversations, a GPT-5-mini judge prefers AC3's next turn over both full context and AO in every configuration of our main table, though this preference depends on the judge; on CollabLLM results are mixed. In stateful tool use (tau2-bench), AO collapses to 0% on every model; AC3 does not collapse, though it falls slightly behind full context. Detector studies show that Reset removes injected pollution but is not span-selective: the gain comes from rebuilding the specification.

==> assets/prompts/actions_system_v2.txt <==
You are an expert in composing functions. You are given a question and a set of possible functions. Based on the question, you will need to make one or more function/tool calls to achieve the purpose.
If none of the functions can be used, point it out. If the given question lacks the parameters required by the function, also point it out.
You should only return the function calls in your response.

If you decide to invoke any of the function(s), you MUST put it in the format of [func_name1(params_name1=params_value1, params_name2=params_value2...), func_name2(params)]
You SHOULD NOT include any other text in the response.

At each turn, you should try your best to complete the tasks requested by the user within the current turn. Continue to output functions to call until you have fulfilled the user's request to the best of your ability. Once you have no more functions to call, the system will consider the current turn complete and proceed to the next turn or task.

Here is a list of functions in JSON format that you can invoke.

[[FUNCTIONS]]

==> assets/prompts/analyzer_query1_task_spec.txt <==
Here is the system message that sets the context for this conversation:

<system_message>
{system_message}
</system_message>

Here are the user's messages from the conversation, in order:

{user_messages}

{memory_section}

Construct the complete, up-to-date user task specification from these messages. The system message above defines the task format and constraints (e.g., write SQL, call functions, write code) -- your specification should be grounded in that context. Your goal is to produce a clear, organized specification that consolidates what the user is asking for based on everything they have said so far. Note that the user may continue to refine or extend their requirements in future messages -- this specification reflects the current state of their request, not necessarily the final version.

Guidelines:
- Consolidate and reword freely for clarity. You are writing a clean spec, not transcribing the user's messages.
- Preserve crucial details: specific numbers, formulas, formats, concrete examples, edge cases, constraints, and entity names. These must not be lost or altered.
- If a later message overrides or refines an earlier one, use the latest version only.
- Do not add interpretation or assumptions beyond what the user stated.
- If the user's messages describe multiple distinct deliverables (e.g., multiple function calls, multiple queries, multiple independent outputs), list each as a separate numbered item. Keep single-output tasks as a single specification.

Use this format for your answer:

<task_spec>
[The consolidated user task specification]
</task_spec>

==> assets/prompts/analyzer_query2_compare.txt <==
Here is what the user is asking for:

<task_spec>
{task_spec}
</task_spec>

Here is the conversation so far:

<conversation>
{conversation}
</conversation>

{memory_section}

Compare the assistant's work against the user task specification so far. Be critical -- the assistant may have made assumptions early on that contradict requirements the user specified later. Such content is actively harmful: if it remains in context, the assistant will anchor on it and repeat the same mistakes.

If the user task specification contains multiple numbered items (i.e., the user expects multiple distinct outputs), evaluate each item separately. Track which items the assistant has completed correctly, which have errors, and which haven't been attempted. Correctly completed items must be preserved even when other items need to be redone.

Use this format for your answer:

<aligned>
What in the assistant's responses is consistent with the user task specification so far. Be specific -- cite the concrete results the assistant produced that are correct.

If there are multiple items in the specification, list each correctly completed item with the specific result the assistant produced.
</aligned>

<issues>
What in the assistant's responses contradicts the user task specification so far, is built on unfounded assumptions, or is unnecessary complexity from earlier wrong attempts. Be specific. If nothing, write "None".

If there are multiple items, reference which specific item(s) have problems.
</issues>

==> assets/prompts/code_system_v2.txt <==
You are helping a user write a Python function to solve a programming question. If something is not clear, you can ask the user to clarify what they need.

Format:
- [Standalone] Your answer must contain exactly one top-level function definition. The only other top-level statements allowed are import statements -- no helper functions, constants, or other top-level code.
- [Arguments] The function must accept inputs as function arguments, not by reading from stdin.
- [Code fence] Always wrap your final code in a markdown Python code fence: ```python\n<your code here>\n```

==> assets/prompts/context_compaction.txt <==
You are preparing compacted context for an AI assistant that will continue a multi-turn conversation. The assistant will see ONLY what you produce -- it will not see the original conversation history.

An independent reviewer analyzed the conversation and produced structured notes. Your job is to use the conversation and notes to produce clean, structured context that preserves every actionable detail.

## Reviewer's Notes (for your eyes only -- do NOT forward these verbatim)

### Task Specification (reviewer's interpretation)
{analysis_user_intent}

### What the Assistant Got Right
{analysis_aligned}

### Issues Identified
{analysis_issues}

## Full Conversation History
{conversation}

## Your Task

Produce compacted context with two sections. Be EXHAUSTIVE -- missing a single parameter value, constraint, or sub-task will cause the assistant to fail.

### Section 1: Task Specification

Produce a structured, enumerated list of everything the user wants. For each distinct sub-task or action:
- Number it explicitly (1, 2, 3, ...)
- State the exact function/operation required
- List every parameter with its exact value
- Include all constraints and conditions

Derive this from the user's actual messages. The reviewer's notes are guidance but may be incomplete. Cross-check against the conversation to ensure nothing is dropped.

### Section 2: Verified Work

List any correct, completed work that should be preserved. Use the reviewer's "what looks right" as guidance. Present it as structured data (exact values, function calls, results), not prose descriptions. Write "None" if nothing is salvageable.

Output format -- use these exact tags:

<task_spec>
1) [First sub-task with exact function name and all parameters]
2) [Second sub-task with exact function name and all parameters]
...
</task_spec>

<verified_work>
[Structured listing of correct completed work, or "None"]
</verified_work>

CRITICAL rules:
- Every sub-task the user requested MUST appear as a numbered item. Count them against the conversation to verify completeness.
- Preserve exact values: numbers, strings, column names, function signatures, formulas. Do not paraphrase values.
- Do NOT include the reviewer's error descriptions or issues. The point is clean context.
- Do NOT suggest asking the user for clarification.
- Do NOT merge distinct sub-tasks into one item. If the user asked for 3 function calls, list 3 items.

==> assets/prompts/context_compaction_v8.txt <==
You are preparing a compacted context message for an AI assistant that will continue a multi-turn conversation. The assistant will see ONLY the message you produce, plus the system prompt and the most recent user message; it will not see the original conversation history.

An independent reviewer analyzed the conversation and produced structured notes (below). The reviewer's notes are your primary source of truth about what the user wants and what work is on track. The full conversation is also provided so you can preserve exact values, formulas, code, or wording the notes refer to. Trust the reviewer's interpretation rather than re-deriving it from raw messages.

Your role is to prepare context, not to solve the task. The assistant will produce the final response to the user; do not pre-compute the answer or write the assistant's reply on its behalf. Your job is selective attention: keep what helps, remove what distracts.

Your goal: produce a message that gives the assistant the best chance of correctly responding to the user's request(s). Include whatever you think will help; omit anything you think will distract or mislead (incorrect work, dead ends, abandoned approaches). The structure, length, sectioning, and formatting of your message are entirely up to you.

## Reviewer's Notes

### Task Specification (reviewer's consolidated interpretation)
{analysis_user_intent}

### What the Assistant Got Right
{analysis_aligned}

### Issues Identified
{analysis_issues}

## Full Conversation History
{conversation}

You may think through your approach in free text first if it helps. When you are ready, wrap the final compacted context message in <new_context>...</new_context> tags. Only the content inside those tags will be shown to the assistant.


==> assets/prompts/database_system_v2.txt <==
You are helping a user write SQL queries to a database. If something is not clear, you can ask the user to clarify what they need. The schema for the database being accessed is the following:

[[SCHEMA]]

When you have a final SQL query to present, always wrap it in a sql markdown code fence like this:

```sql
SELECT ...
```

This makes it easy to identify your answer. Only use one ```sql fence for your final query.

==> assets/prompts/false_negative_check.txt <==
You are auditing an AI evaluation system. In this system a "user simulator" reveals a problem to an assistant piece-by-piece across multiple turns. Your job is to decide whether the user simulator's messages, taken together (i.e. their UNION), gave a capable solver ALL the information needed to solve the problem correctly.

## Original Problem (complete, single-turn version)
{full_spec_q}

## Ground Truth Answer
{ground_truth_a}

## System Message (instructions/context given to the assistant)
{system_message}

## User Simulator Messages (all turns, in order)
{user_messages}

## Instructions
Compare the COMBINED content of the system message and all user messages against the original problem.

IMPORTANT context: It is EXPECTED that information is split across turns. That is by design, not a flaw. You must evaluate the UNION of all user messages -- treat them as if you concatenated them into one block of text.

Mark the information as "sufficient" UNLESS one of these is true:
1. A critical detail (number, constraint, relationship, entity) from the original problem is completely absent from ALL user messages.
2. A critical detail was CHANGED in meaning (not merely reworded) in a way that makes the correct answer unreachable.

Do NOT flag:
- Information arriving late or in a different order than the original.
- Minor rewordings, paraphrasing, or splitting of sentences.
- Information that is inferable from the combination of user messages even if not stated in exactly the same words as the original.

Respond with a JSON object:
{
    "sufficient": <true if a capable solver who read ALL the user messages has enough info to reach the ground-truth answer>,
    "missing_elements": ["list ONLY details that are truly absent or materially distorted; empty list if sufficient"],
    "explanation": "one or two sentence summary"
}

==> assets/prompts/math_system_v2.txt <==
As an expert problem solver solve step by step the following mathematical questions.

When you have reached a final numerical answer, highlight it on its own line like this: **ANSWER: 42**. Write only the number with no units or extra text.

==> assets/prompts/reflect_takeaways.txt <==
Reflect on this conversation trajectory and produce a bullet list of takeaways for improving the conversation analyzer.

## What the Analyzer Does

The analyzer independently reviews multi-turn conversations to identify where the assistant's approach has diverged from what the user actually asked for. It produces:
- **Task Spec**: Clean specification from user messages only (no assistant assumptions)
- **What Looks Right**: Parts of the assistant's approach that are correctly aligned
- **What Needs to Change**: Issues where the assistant contradicts user requirements

The analysis is then used in one of two ways:
- **S1 (Append)**: Analysis is shown to the assistant as additional context before its next response.
- **S2 (Context Edit)**: If issues are found, the old conversation is replaced with compacted context (task spec + aligned work only), removing the assistant's wrong reasoning so it can start fresh without anchoring on previous mistakes.

## Evaluation Environment

The user reveals problem information incrementally (sharded disclosure) and does NOT answer clarifying questions. Asking for clarification wastes turns. Takeaways should never recommend seeking clarification -- the assistant must work with available information and refine as more details arrive.

## How to Read the Trace

The trace shows the conversation with [conversation analysis] blocks interleaved at the point they occurred. For S2 traces, "Decision: EDIT/NO EDIT" shows whether context was rewritten, and "NEW CONVERSATION" markers show where the old context was discarded and replaced with compacted context.

## What Makes Good Takeaways

The analyzer's prompt is intentionally lean -- it defines WHAT to produce but not HOW to analyze. The cheatsheet fills in the "how":
- **Sequencing**: e.g., "First gather all user-stated constraints, then check each against the assistant's approach"
- **Diagnostic patterns**: e.g., "When you see X in the conversation, it usually means Y"
- **Pitfalls**: e.g., "The analyzer did X but should have done Y because..."
- **Successful strategies**: What worked well and is worth repeating

<trajectory>
Task: {task_name}
Sample ID: {sample_id}
Outcome: {outcome} (score: {score})
Number of turns: {num_turns}

{conversation}
</trajectory>

Bad takeaways (harm future performance):
- Algorithmic recipes or solution templates
- Problem-specific rules that won't transfer
- Generic advice ("be thorough", "check carefully", "pay attention")

Produce a concise bullet list of takeaways. Each must be a transferable analysis principle -- something the analyzer can apply to ANY future conversation regardless of domain.

Takeaways:

==> assets/prompts/unify_takeaways.txt <==
You are updating a memory cheatsheet by integrating takeaways from recent conversation trajectories.

The cheatsheet is used by a conversation analyzer that reviews multi-turn conversations to identify where an assistant's approach has diverged from user requirements. The analyzer produces a task spec (from user messages only), identifies what's aligned, and flags issues that need to change.

The analyzer's prompt defines the input/output format, but the cheatsheet controls the "how" -- it can shape the analyzer's internal process:
- **Sequencing**: Specify subgoals and order (e.g., "first gather constraints, then evaluate")
- **Diagnostic patterns**: What conversation signals indicate specific error types
- **Pitfalls**: Common analyzer mistakes and how to avoid them
- **Successful strategies**: Approaches that worked well and should be repeated

<current_cheatsheet>
{current_cheatsheet}
</current_cheatsheet>

<takeaways>
{takeaways}
</takeaways>

Integrate these takeaways into an updated cheatsheet.

SIZE LIMIT: The cheatsheet MUST be between 500 and 1500 words. If it would exceed 1500 words, aggressively prioritize: keep only the most impactful, most frequently relevant lessons. Drop or merge entries that are less likely to change behavior. Quality over quantity.

CRITICAL: The cheatsheet must contain TRANSFERABLE ANALYSIS PRINCIPLES -- not solutions, templates, or problem-specific recipes. Each entry should describe a pattern the analyzer can apply to ANY future conversation, regardless of the domain or problem type.

GOOD entries (transferable analysis principles):
- "When the user provides a concrete example, use it to resolve ambiguities definitively -- derive the rule from the example rather than listing multiple possible interpretations"
- "First build a checklist of all user-stated constraints, then verify each against the assistant's current approach -- this prevents missing constraints buried in earlier turns"

BAD entries (these cause regressions -- NEVER include):
- Algorithmic recipes or code snippets
- Prescriptive function signatures
- Problem-specific rules that won't transfer
- "Preserve key requirements" / "Remove irrelevant information" (too generic)

Guidelines:
1. Merge takeaways that express the same specific insight.
2. Resolve contradictions -- prefer newer evidence when takeaways conflict.
3. Preserve specificity -- "the analyzer missed a format mismatch across 3 resets" is better than "check output format."
4. DROP entries that are algorithmic templates, code snippets, or problem-specific recipes.
5. Every entry should be applicable to a conversation the analyzer has never seen before.
6. Organize by theme (sequencing strategies, diagnostic patterns, pitfalls, etc.).

Updated cheatsheet:
